Fast forward feature selection for the nonlinear classification of hyperspectral images

A fast forward feature selection algorithm is presented in this paper. It is based on a Gaussian mixture model (GMM) classifier. GMM are used for classifying hyperspectral images. The algorithm selects iteratively spectral features that maximizes an estimation of the classification rate. The estimation is done using the k-fold cross validation. In order to perform fast in terms of computing time, an efficient implementation is proposed. First, the GMM can be updated when the estimation of the classification rate is computed, rather than re-estimate the full model. Secondly, using marginalization of the GMM, sub models can be directly obtained from the full model learned with all the spectral features. Experimental results for two real hyperspectral data sets show that the method performs very well in terms of classification accuracy and processing time. Furthermore, the extracted model contains very few spectral channels.

==> mean_aisa.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,NPFS,wavelength
0.080925,0.093659,0.081393,0.087549,0.085772,0.090301,0.083951,0.086917,0.086686,0.078874,0.08277,0.090839,0.087882,0.090532,0,395.43
0.097992,0.11225,0.097804,0.10461,0.10256,0.10777,0.10155,0.10299,0.10239,0.095881,0.099496,0.10767,0.10361,0.10623,0,397.57
0.12822,0.14794,0.12743,0.13494,0.13411,0.14113,0.1325,0.135,0.13506,0.12431,0.12933,0.14136,0.13649,0.13822,0,399.72
0.14182,0.16341,0.14192,0.15108,0.14757,0.15679,0.14719,0.14785,0.14721,0.13709,0.14402,0.15538,0.15258,0.15157,0,401.86
0.14616,0.1688,0.14628,0.15714,0.15144,0.16228,0.15215,0.15254,0.15126,0.14235,0.14865,0.15967,0.15773,0.15689,0,404.01
0.14814,0.17077,0.1492,0.15961,0.15358,0.1642,0.15497,0.15353,0.15258,0.14361,0.15248,0.16025,0.15925,0.15748,0,406.15
0.15668,0.18061,0.15773,0.17019,0.1613,0.175,0.16517,0.16241,0.16047,0.15247,0.16234,0.16886,0.1688,0.1676,0,408.3
0.16019,0.18492,0.16202,0.17449,0.16464,0.17774,0.16972,0.16519,0.16341,0.15637,0.16622,0.17333,0.1728,0.17041,0,410.44
0.16947,0.19562,0.17145,0.1849,0.17451,0.18902,0.18012,0.17358,0.17286,0.16663,0.17524,0.18208,0.18444,0.17892,0,412.59
0.17259,0.19883,0.17507,0.18835,0.17721,0.19216,0.18409,0.17648,0.17621,0.16795,0.17911,0.18605,0.18546,0.18309,0,414.73
0.17494,0.20146,0.17772,0.19204,0.17899,0.19511,0.18703,0.17882,0.1777,0.17126,0.18082,0.18676,0.18904,0.18554,0,416.88
0.17629,0.20311,0.17956,0.19374,0.17975,0.19672,0.18898,0.17994,0.17851,0.17377,0.18265,0.1864,0.19193,0.18652,0,419.03
0.18263,0.21004,0.18621,0.20117,0.18578,0.20408,0.19639,0.18482,0.18496,0.18022,0.18975,0.1938,0.19746,0.19334,0,421.17
0.18048,0.20764,0.18435,0.19979,0.18364,0.20166,0.1948,0.18268,0.18174,0.17775,0.18704,0.19133,0.19547,0.19081,0,423.32
0.18005,0.20731,0.1844,0.20054,0.18317,0.2018,0.19498,0.18176,0.18146,0.17806,0.1871,0.18991,0.19542,0.18925,0,425.46
0.17512,0.20191,0.1797,0.19612,0.17822,0.19684,0.19017,0.17707,0.17616,0.17305,0.18246,0.18419,0.19047,0.18528,0,427.61
0.16019,0.18549,0.16426,0.17966,0.16381,0.1798,0.17385,0.16254,0.16254,0.158,0.16628,0.16947,0.17546,0.17024,0,429.75
0.17286,0.19947,0.17834,0.19561,0.17485,0.19401,0.18964,0.1733,0.17308,0.17113,0.17987,0.18028,0.18833,0.18175,0,431.9
0.18635,0.21606,0.19177,0.21119,0.18983,0.20943,0.20419,0.18766,0.18759,0.1837,0.19452,0.19661,0.20482,0.19754,0,434.04
0.19499,0.22623,0.20145,0.22229,0.19842,0.22,0.21458,0.19616,0.19538,0.19374,0.20347,0.20478,0.21471,0.20666,0,436.21
0.18994,0.22137,0.19578,0.21668,0.19408,0.21424,0.20891,0.19194,0.19166,0.18913,0.19784,0.20025,0.21037,0.2023,0,438.44
0.19674,0.22892,0.20357,0.22588,0.20022,0.2216,0.21766,0.19757,0.19744,0.19551,0.2051,0.20574,0.21773,0.20922,0,440.68
0.20657,0.24127,0.21423,0.23832,0.21027,0.23374,0.22911,0.20765,0.20678,0.20582,0.21582,0.21647,0.22968,0.21966,0,442.92
0.20665,0.24223,0.2144,0.23906,0.21092,0.23413,0.22949,0.20833,0.20753,0.20532,0.2162,0.2169,0.23159,0.22044,0,445.16
0.21069,0.24731,0.21903,0.24479,0.21503,0.23892,0.23533,0.21197,0.21119,0.21005,0.22079,0.22075,0.23664,0.22482,0,447.4
0.21971,0.25844,0.22896,0.2569,0.2244,0.25003,0.24657,0.22115,0.22022,0.21887,0.22999,0.23037,0.24762,0.23471,0,449.64
0.2209,0.26108,0.23064,0.25966,0.22647,0.2523,0.24788,0.22256,0.22186,0.22042,0.23163,0.23182,0.25077,0.23722,0,451.88
0.21433,0.25407,0.22373,0.25237,0.22001,0.24479,0.24097,0.21654,0.21572,0.21349,0.22427,0.22594,0.24456,0.23062,0,454.12
0.21834,0.2593,0.22864,0.25836,0.22393,0.25005,0.24696,0.21999,0.21947,0.21779,0.22892,0.22956,0.24915,0.23503,0,456.36
0.21819,0.2602,0.22861,0.25861,0.22453,0.25039,0.2472,0.22055,0.21976,0.2176,0.22943,0.23012,0.25074,0.23592,0,458.6
0.21755,0.26,0.22842,0.25839,0.22418,0.25025,0.2477,0.21952,0.219,0.21701,0.22873,0.22919,0.25092,0.23539,0,460.84
0.21895,0.26225,0.23031,0.26078,0.22579,0.25267,0.25012,0.22085,0.2204,0.21884,0.23015,0.23082,0.25346,0.23716,0,463.07
0.21335,0.25632,0.22443,0.25458,0.22048,0.2465,0.24421,0.21554,0.21495,0.21316,0.22411,0.22565,0.24798,0.2319,1,465.31
0.20962,0.25243,0.22068,0.25046,0.21656,0.24246,0.2408,0.21137,0.21118,0.20908,0.22048,0.22166,0.24433,0.22796,1,467.55
0.20812,0.25114,0.21948,0.2493,0.21528,0.24117,0.23992,0.20994,0.20945,0.20773,0.21869,0.21986,0.24317,0.22641,1,469.79
0.20832,0.25173,0.21984,0.24999,0.21537,0.24174,0.24105,0.20967,0.20928,0.20791,0.21871,0.21991,0.24411,0.22714,1,472.03
0.21017,0.25457,0.22225,0.25267,0.2176,0.24437,0.24404,0.21176,0.21136,0.20977,0.22089,0.22212,0.24721,0.22873,1,474.27
0.20855,0.25347,0.22071,0.25129,0.21648,0.2428,0.24273,0.21025,0.21012,0.20852,0.21903,0.22076,0.2465,0.228,1,476.51
0.20939,0.25525,0.222,0.25289,0.21752,0.24444,0.24467,0.2114,0.21087,0.20913,0.2198,0.22185,0.24861,0.22892,1,478.75
0.21026,0.25713,0.22326,0.25451,0.21886,0.24629,0.24651,0.21204,0.21202,0.21043,0.22107,0.22283,0.25073,0.23083,0,480.99
0.20806,0.25531,0.22136,0.25256,0.21692,0.24459,0.2448,0.21018,0.2099,0.20841,0.21857,0.22131,0.24928,0.22874,0,483.23
0.19511,0.24057,0.20786,0.23722,0.20433,0.22998,0.22994,0.19787,0.19781,0.19554,0.20519,0.20831,0.23563,0.21586,0,485.47
0.18581,0.22936,0.19802,0.22587,0.19439,0.21865,0.21994,0.18815,0.18805,0.18563,0.19545,0.19804,0.22437,0.20547,0,487.71
0.19576,0.24157,0.20963,0.2392,0.20444,0.23129,0.23329,0.19725,0.19715,0.19634,0.20669,0.20785,0.23625,0.21598,0,489.95
0.19597,0.24281,0.20996,0.24008,0.20572,0.23197,0.23378,0.19838,0.1984,0.19641,0.20696,0.20947,0.23904,0.21786,0,492.19
0.19639,0.24356,0.211,0.24179,0.20622,0.23268,0.23529,0.19868,0.19841,0.19722,0.20783,0.20971,0.24063,0.21813,0,494.43
0.19801,0.24607,0.21335,0.24504,0.20853,0.23512,0.23793,0.20066,0.20053,0.19852,0.20993,0.21187,0.24436,0.2207,0,496.66
0.19414,0.2415,0.2098,0.24169,0.20486,0.23087,0.23377,0.19716,0.19704,0.19528,0.20664,0.20791,0.24066,0.21727,0,498.9
0.18881,0.23494,0.2045,0.23675,0.19982,0.22465,0.22794,0.19232,0.19178,0.19006,0.20142,0.20252,0.23613,0.21185,0,501.14
0.18741,0.23287,0.20368,0.23675,0.19838,0.22275,0.22679,0.19095,0.19044,0.18878,0.20085,0.20121,0.23595,0.21053,0,503.38
0.19169,0.23769,0.20935,0.24459,0.20324,0.22794,0.23249,0.1955,0.19469,0.19367,0.20599,0.20583,0.24267,0.21599,0,505.62
0.19405,0.24036,0.2127,0.25014,0.20654,0.23058,0.23544,0.19903,0.19788,0.19604,0.20949,0.2093,0.24874,0.22011,0,507.86
0.19617,0.24216,0.21603,0.25577,0.20937,0.23263,0.23841,0.20167,0.20044,0.19917,0.21239,0.21167,0.25426,0.22324,0,510.1
0.19827,0.2439,0.21939,0.26201,0.21262,0.23476,0.24069,0.205,0.20341,0.20185,0.21572,0.21495,0.26007,0.22707,0,512.34
0.19598,0.23988,0.2179,0.26217,0.21102,0.23143,0.2375,0.20402,0.20202,0.20051,0.21401,0.21317,0.26006,0.22571,0,514.58
0.18934,0.23064,0.21121,0.2562,0.2049,0.22254,0.22852,0.19875,0.19653,0.19407,0.20739,0.20724,0.25435,0.21989,0,516.82
0.19147,0.23063,0.21454,0.26215,0.20705,0.22309,0.23067,0.20113,0.19864,0.19704,0.21092,0.2094,0.25887,0.22247,0,519.06
0.20626,0.2466,0.23241,0.28612,0.22374,0.23927,0.24766,0.21791,0.21475,0.21374,0.22864,0.22641,0.28087,0.2406,0,521.3
0.21431,0.2545,0.24226,0.30032,0.23335,0.24699,0.25593,0.22811,0.22469,0.22281,0.23875,0.23651,0.29516,0.25181,0,523.54
0.21771,0.25694,0.2468,0.30759,0.23815,0.24956,0.25862,0.23351,0.22954,0.22676,0.24365,0.24189,0.30265,0.25724,0,525.78
0.21995,0.25743,0.24984,0.31237,0.24033,0.24994,0.26048,0.23666,0.2321,0.2297,0.2469,0.24463,0.30724,0.25989,0,528.02
0.23385,0.27232,0.26672,0.3347,0.25625,0.26531,0.27635,0.25262,0.24746,0.24555,0.26403,0.26076,0.32901,0.2771,1,530.25
0.2342,0.27236,0.26733,0.33654,0.25787,0.26479,0.27577,0.25505,0.24955,0.24594,0.26487,0.2628,0.33346,0.27997,1,532.49
0.23748,0.27489,0.27179,0.34257,0.26134,0.26754,0.27958,0.25889,0.25286,0.25036,0.26924,0.26668,0.3391,0.28352,1,534.73
0.23997,0.2777,0.27512,0.3475,0.26533,0.27028,0.28211,0.26283,0.25654,0.25332,0.27254,0.27057,0.34609,0.28827,1,536.97
0.23628,0.27341,0.27128,0.34314,0.26204,0.266,0.27775,0.2599,0.2533,0.24965,0.2688,0.26722,0.34364,0.28494,1,539.21
0.23376,0.27039,0.26897,0.34035,0.25972,0.263,0.27542,0.25765,0.25073,0.24735,0.26599,0.26448,0.34186,0.28239,0,541.45
0.23869,0.27595,0.2753,0.34843,0.26548,0.26852,0.28163,0.26331,0.25599,0.25317,0.27185,0.27024,0.35075,0.28864,0,543.69
0.24013,0.27796,0.27748,0.35167,0.26797,0.27045,0.28361,0.26607,0.25795,0.25547,0.27402,0.27294,0.35559,0.29172,0,545.94
0.24024,0.27813,0.27823,0.35262,0.2686,0.27059,0.28417,0.26643,0.25822,0.25585,0.27435,0.27373,0.35804,0.29251,1,548.25
0.24186,0.28027,0.28063,0.35577,0.27115,0.27257,0.28675,0.26883,0.26006,0.25763,0.27663,0.27618,0.36205,0.29529,1,550.57
0.24192,0.2809,0.28129,0.35691,0.27205,0.27305,0.28737,0.26965,0.26066,0.25835,0.27698,0.27681,0.3647,0.2966,1,552.89
0.24181,0.28146,0.28192,0.3574,0.2728,0.2738,0.28826,0.27,0.26076,0.25866,0.27719,0.27699,0.36624,0.29748,1,555.21
0.2353,0.27507,0.27476,0.34837,0.26657,0.26748,0.28141,0.26334,0.25418,0.25197,0.26945,0.26986,0.35904,0.29112,0,557.53
0.23083,0.27083,0.27015,0.34227,0.26194,0.2634,0.27781,0.25812,0.24862,0.24715,0.26442,0.26488,0.35363,0.28568,0,559.85
0.23064,0.27206,0.27066,0.34302,0.26237,0.26459,0.27932,0.25818,0.24804,0.24742,0.26378,0.26457,0.35564,0.28635,0,562.17
0.22671,0.26936,0.26655,0.33804,0.25861,0.26166,0.27627,0.2537,0.24357,0.24347,0.25931,0.2601,0.35212,0.28231,0,564.49
0.22073,0.26423,0.26027,0.32996,0.25249,0.25652,0.27105,0.24683,0.23672,0.23716,0.25194,0.2534,0.34513,0.27548,0,566.82
0.21298,0.25729,0.25144,0.31884,0.2445,0.24957,0.26362,0.23834,0.22819,0.22859,0.24248,0.24472,0.33534,0.26671,0,569.14
0.20716,0.25224,0.24515,0.30994,0.23826,0.24414,0.25894,0.23085,0.2209,0.22184,0.23475,0.23764,0.32744,0.26025,0,571.46
0.20552,0.25271,0.24366,0.30743,0.2372,0.24404,0.25901,0.22863,0.21887,0.21983,0.23228,0.2357,0.327,0.25879,0,573.78
0.19944,0.24742,0.23695,0.29828,0.23094,0.23866,0.25348,0.22183,0.21229,0.21323,0.22464,0.22908,0.31927,0.25185,0,576.1
0.19545,0.24421,0.23287,0.2922,0.22669,0.23526,0.25047,0.2172,0.20755,0.20884,0.21996,0.22435,0.31357,0.24679,0,578.42
0.19512,0.24526,0.23323,0.29195,0.22654,0.23634,0.25222,0.21609,0.20602,0.20894,0.2193,0.22314,0.31339,0.2465,0,580.74
0.19559,0.24759,0.23434,0.29295,0.2277,0.23863,0.25478,0.21661,0.20627,0.20933,0.21954,0.2238,0.31547,0.24781,0,583.06
0.19071,0.24319,0.22889,0.28553,0.2229,0.23403,0.24999,0.21147,0.20144,0.20393,0.21391,0.21876,0.30919,0.24245,0,585.39
0.18021,0.23164,0.21648,0.26966,0.21172,0.22252,0.23716,0.20031,0.19075,0.19236,0.20203,0.20744,0.29369,0.23078,0,587.71
0.16605,0.2141,0.19963,0.24809,0.19491,0.2056,0.21997,0.18422,0.17503,0.17764,0.18589,0.19078,0.27034,0.21258,0,590.03
0.17018,0.22038,0.20533,0.25472,0.19988,0.21171,0.22717,0.18802,0.1787,0.18245,0.19034,0.1949,0.27709,0.21732,0,592.35
0.17021,0.22179,0.20568,0.25507,0.20073,0.21272,0.22811,0.1885,0.17895,0.1823,0.19011,0.19613,0.27848,0.21883,0,594.67
0.17158,0.22453,0.20808,0.25779,0.2027,0.21541,0.23151,0.18991,0.18011,0.18392,0.19176,0.19751,0.28164,0.22042,0,596.99
0.17228,0.22665,0.20938,0.25922,0.20432,0.21724,0.23346,0.19091,0.18079,0.1846,0.1922,0.19852,0.28411,0.22227,0,599.31
0.17186,0.2272,0.20937,0.25904,0.2045,0.21755,0.23419,0.19063,0.18022,0.18414,0.1921,0.19807,0.28422,0.22235,0,601.63
0.17348,0.23043,0.21199,0.26173,0.20702,0.2206,0.2381,0.19239,0.18158,0.18608,0.19354,0.20008,0.28769,0.22535,0,603.95
0.17283,0.23118,0.21172,0.26084,0.20705,0.221,0.2384,0.1922,0.18115,0.18549,0.19289,0.19981,0.2881,0.22593,0,606.28
0.16989,0.22871,0.20857,0.25633,0.20434,0.21847,0.23602,0.18892,0.17776,0.18199,0.18936,0.19654,0.2836,0.22256,0,608.6
0.1666,0.22569,0.20523,0.2513,0.20089,0.21559,0.23323,0.18517,0.17429,0.17854,0.18546,0.19254,0.27855,0.21848,0,610.92
0.16325,0.22283,0.20168,0.24624,0.19762,0.21277,0.23028,0.18123,0.17041,0.17512,0.18158,0.18859,0.27353,0.2156,0,613.24
0.15932,0.21917,0.19733,0.2401,0.19355,0.20906,0.22646,0.17712,0.16646,0.17101,0.17718,0.18425,0.26754,0.21109,0,615.56
0.15743,0.21789,0.19544,0.23704,0.19168,0.20773,0.2256,0.17479,0.16368,0.1687,0.17517,0.1817,0.26437,0.20842,0,617.88
0.15759,0.21968,0.19623,0.23745,0.19254,0.20941,0.22751,0.17493,0.16381,0.16895,0.17492,0.18189,0.2654,0.20948,0,620.2
0.15445,0.21665,0.19278,0.23264,0.18932,0.20636,0.22432,0.17165,0.16047,0.1657,0.17144,0.1787,0.26065,0.20593,0,622.52
0.15023,0.21179,0.18799,0.22653,0.18482,0.20147,0.21939,0.16715,0.15607,0.16143,0.16698,0.17397,0.25414,0.20107,0,624.85
0.1468,0.20791,0.18409,0.22179,0.18129,0.19763,0.21549,0.16355,0.15244,0.15796,0.16311,0.17043,0.24859,0.19758,0,627.17
0.14396,0.20461,0.18093,0.21792,0.17815,0.19452,0.21239,0.16041,0.14933,0.15491,0.15986,0.16707,0.24431,0.19392,0,629.49
0.14361,0.20491,0.18101,0.21801,0.17834,0.19465,0.21304,0.16037,0.14879,0.15478,0.15934,0.16677,0.24425,0.19424,0,631.81
0.1438,0.20627,0.18186,0.21873,0.17904,0.19556,0.21473,0.16045,0.1488,0.15499,0.15958,0.16717,0.24477,0.19468,0,634.13
0.14342,0.20708,0.18167,0.2182,0.17911,0.19625,0.2154,0.16005,0.14837,0.15455,0.15904,0.16689,0.24462,0.1946,0,636.45
0.14253,0.20758,0.1808,0.21654,0.17839,0.1963,0.21572,0.15894,0.14723,0.1534,0.15759,0.16613,0.24347,0.19392,0,638.77
0.13934,0.20488,0.17679,0.2109,0.17437,0.19339,0.21258,0.15499,0.14345,0.14993,0.15406,0.16196,0.23772,0.18979,0,641.1
0.13733,0.20403,0.17444,0.20676,0.17204,0.19222,0.21136,0.15225,0.14116,0.1476,0.15176,0.15984,0.23406,0.18681,0,643.42
0.13215,0.19868,0.1678,0.19768,0.16572,0.18657,0.20491,0.14626,0.13591,0.14177,0.14615,0.15414,0.22519,0.17975,0,645.75
0.12548,0.19024,0.15936,0.18619,0.15708,0.17839,0.19603,0.13862,0.12869,0.13467,0.13838,0.14609,0.21259,0.17066,0,648.07
0.12494,0.19093,0.15901,0.18419,0.15635,0.17873,0.19693,0.13738,0.12749,0.13372,0.13759,0.14528,0.2109,0.16957,0,650.4
0.12529,0.1931,0.15974,0.18393,0.15729,0.1805,0.19892,0.13775,0.12774,0.13427,0.13779,0.14598,0.21192,0.17028,0,652.72
0.11909,0.18531,0.15199,0.17403,0.15041,0.1729,0.19007,0.13143,0.12208,0.12725,0.13111,0.13956,0.20202,0.16268,0,655.05
0.11599,0.18127,0.14854,0.16834,0.1456,0.16927,0.18747,0.12699,0.11791,0.12429,0.12755,0.13452,0.19426,0.15767,0,657.37
0.12321,0.19478,0.15818,0.177,0.15508,0.18163,0.20109,0.13468,0.12512,0.13172,0.13564,0.14319,0.20638,0.16754,0,659.7
0.12406,0.19858,0.15921,0.1758,0.1564,0.1844,0.20432,0.1353,0.12603,0.13232,0.13609,0.1447,0.20707,0.16884,0,662.02
0.12245,0.19851,0.15702,0.17121,0.15455,0.18373,0.20334,0.13364,0.12445,0.13011,0.13419,0.14279,0.20328,0.16702,0,664.35
0.12108,0.19838,0.15508,0.16707,0.15267,0.18315,0.20242,0.13181,0.12292,0.12829,0.13246,0.1414,0.1997,0.16465,0,666.67
0.11995,0.19802,0.15357,0.16409,0.151,0.18262,0.20209,0.13012,0.12173,0.12694,0.13136,0.14006,0.19612,0.16284,0,669
0.11832,0.19656,0.15153,0.16081,0.14881,0.181,0.20056,0.12806,0.12006,0.12518,0.12953,0.13806,0.19247,0.16025,0,671.33
0.1179,0.19664,0.15121,0.15962,0.14814,0.1809,0.20068,0.12747,0.11947,0.12475,0.12889,0.13736,0.19073,0.15991,0,673.65
0.11782,0.19683,0.15115,0.15917,0.14786,0.18106,0.20107,0.12722,0.11936,0.12459,0.1291,0.13765,0.19002,0.15944,0,675.98
0.11794,0.19736,0.15157,0.15953,0.14823,0.18163,0.20179,0.1276,0.11954,0.12512,0.12943,0.13768,0.19022,0.15975,0,678.3
0.11804,0.19721,0.15209,0.16004,0.14838,0.18161,0.20193,0.12785,0.11957,0.12515,0.12961,0.138,0.1911,0.16038,0,680.63
0.1183,0.19657,0.15303,0.16221,0.14938,0.18123,0.20189,0.1288,0.1199,0.12582,0.13032,0.13812,0.19276,0.16137,0,682.95
0.11407,0.18834,0.14827,0.15945,0.14603,0.17351,0.19274,0.12587,0.11666,0.12171,0.12582,0.13458,0.18988,0.15773,0,685.28
0.1028,0.16459,0.13437,0.14795,0.13159,0.15289,0.17102,0.11437,0.10498,0.11081,0.11369,0.12078,0.17176,0.14286,0,687.6
0.11181,0.17424,0.14796,0.16776,0.14428,0.16325,0.18417,0.12574,0.11407,0.12207,0.12434,0.13101,0.19049,0.15679,0,689.93
0.11971,0.18127,0.15953,0.18687,0.15705,0.17032,0.19263,0.13787,0.12391,0.13183,0.13428,0.14195,0.20945,0.17178,0,692.25
0.12721,0.18398,0.17036,0.20622,0.16751,0.17439,0.19923,0.14905,0.13241,0.14192,0.14404,0.1507,0.22335,0.18356,0,694.58
0.14555,0.20251,0.19574,0.24359,0.19384,0.19235,0.22116,0.1742,0.15332,0.1637,0.16653,0.17448,0.25803,0.21271,0,696.91
0.15403,0.20522,0.20643,0.26286,0.20608,0.19535,0.22498,0.1879,0.16489,0.17431,0.17828,0.18644,0.27232,0.22733,0,699.24
0.16678,0.21148,0.22263,0.2881,0.2217,0.20227,0.23491,0.20524,0.17941,0.19013,0.19473,0.20115,0.28959,0.24478,0,701.57
0.18887,0.22988,0.25108,0.32863,0.25062,0.21988,0.25672,0.23524,0.20479,0.21595,0.22251,0.22864,0.3229,0.27639,1,703.9
0.20883,0.24474,0.27618,0.36467,0.27612,0.23409,0.27471,0.26225,0.22839,0.23856,0.24759,0.25352,0.35124,0.30575,1,706.24
0.23,0.26002,0.30243,0.40145,0.30244,0.24857,0.29284,0.29033,0.25321,0.26219,0.27479,0.27866,0.37894,0.33516,1,708.57
0.25079,0.27397,0.32776,0.43635,0.32737,0.26165,0.30929,0.31779,0.27735,0.28605,0.30105,0.30426,0.40326,0.3629,1,710.9
0.26771,0.28276,0.34654,0.46283,0.34719,0.27023,0.31897,0.34057,0.2982,0.30382,0.3233,0.32587,0.42147,0.38463,1,713.24
0.25481,0.26184,0.3246,0.43481,0.32988,0.24975,0.29161,0.32794,0.28903,0.28693,0.30835,0.31258,0.39503,0.36669,1,715.57
0.2136,0.20954,0.26683,0.35699,0.26935,0.20115,0.23546,0.27186,0.24069,0.23963,0.25978,0.25757,0.31656,0.29973,1,717.9
0.25065,0.23166,0.30916,0.41246,0.30391,0.22496,0.26865,0.30953,0.27548,0.28066,0.30596,0.29257,0.34974,0.33638,1,720.23
0.29135,0.26309,0.35279,0.47157,0.3556,0.25507,0.29842,0.36512,0.3289,0.32218,0.35579,0.34573,0.40602,0.39464,1,722.57
0.28981,0.24886,0.34239,0.45643,0.34318,0.24357,0.28514,0.35698,0.32401,0.31821,0.35484,0.33659,0.38643,0.3805,1,724.9
0.3179,0.26074,0.36658,0.48781,0.368,0.25702,0.30008,0.38628,0.35397,0.34536,0.38975,0.36326,0.4089,0.40739,1,727.23
0.35227,0.27533,0.39582,0.52484,0.39703,0.27393,0.31889,0.42057,0.38963,0.37865,0.43208,0.39467,0.43607,0.43945,1,729.57
0.42958,0.31931,0.47004,0.62015,0.47024,0.321,0.37294,0.50138,0.47015,0.45599,0.52565,0.4701,0.51095,0.51824,1,731.9
0.50116,0.35849,0.53234,0.70055,0.54014,0.36242,0.41589,0.58038,0.55138,0.52357,0.61319,0.5438,0.58447,0.59615,1,734.23
0.54264,0.37136,0.55908,0.73336,0.5693,0.3792,0.432,0.61672,0.59163,0.55955,0.66142,0.57614,0.61196,0.62699,0,736.56
0.59373,0.39026,0.59458,0.77694,0.60754,0.40176,0.4546,0.66192,0.64241,0.60327,0.72144,0.61738,0.64938,0.66904,0,738.9
0.64761,0.40986,0.63094,0.82167,0.64697,0.42532,0.47847,0.70807,0.69526,0.64873,0.7844,0.66155,0.68822,0.71164,0,741.23
0.69796,0.4274,0.66246,0.86096,0.6831,0.44667,0.49815,0.75083,0.74399,0.69016,0.84239,0.70021,0.72391,0.75031,0,743.56
0.73501,0.43674,0.68156,0.88335,0.70533,0.45926,0.50996,0.77827,0.77729,0.71819,0.88344,0.72556,0.74508,0.77406,0,745.9
0.7607,0.44064,0.69075,0.89378,0.71761,0.46607,0.51398,0.79465,0.79944,0.73594,0.9119,0.74039,0.75567,0.78752,0,748.23
0.77996,0.44191,0.69586,0.89891,0.72436,0.46918,0.51543,0.80417,0.81345,0.74845,0.93206,0.74951,0.76125,0.79361,0,750.57
0.80209,0.44565,0.70467,0.90873,0.73496,0.47539,0.52042,0.81771,0.8307,0.76284,0.95599,0.76104,0.7705,0.80555,0,752.95
0.81319,0.44523,0.70549,0.9089,0.73852,0.47594,0.51958,0.82241,0.83853,0.76836,0.96701,0.7649,0.77408,0.80895,0,755.33
0.69242,0.38282,0.59002,0.76401,0.64324,0.40661,0.43034,0.71792,0.73779,0.64425,0.81801,0.67068,0.67825,0.70901,0,757.71
0.34393,0.19085,0.29175,0.378,0.31636,0.2027,0.21389,0.35751,0.36266,0.3227,0.40564,0.32997,0.33338,0.35082,0,760.09
0.37591,0.19983,0.31865,0.41084,0.32777,0.21554,0.23626,0.36701,0.37232,0.35426,0.44401,0.34031,0.3391,0.35968,1,762.48
0.54511,0.28405,0.46077,0.59097,0.4683,0.30825,0.34148,0.52421,0.53257,0.51278,0.64539,0.48483,0.48379,0.51208,0,764.86
0.74823,0.39059,0.6286,0.80549,0.65228,0.42254,0.46253,0.7283,0.74598,0.69808,0.88344,0.67609,0.67729,0.71202,1,767.24
0.82501,0.43193,0.69075,0.88464,0.725,0.46656,0.50655,0.80954,0.83073,0.7666,0.97325,0.75208,0.75394,0.79196,1,769.62
0.84081,0.44028,0.70198,0.89831,0.73981,0.47543,0.51491,0.82584,0.8472,0.77938,0.99222,0.76703,0.76976,0.80794,0,772
0.84457,0.44101,0.70297,0.89831,0.7416,0.47559,0.51568,0.82849,0.85021,0.78116,0.99385,0.76792,0.77187,0.80955,0,774.39
0.85043,0.4421,0.70618,0.90198,0.74669,0.47678,0.51731,0.83294,0.85609,0.78464,0.99872,0.77403,0.77781,0.81546,0,776.77
0.85146,0.4414,0.70655,0.90224,0.74693,0.47638,0.51676,0.83382,0.85609,0.78607,0.99889,0.7735,0.77812,0.81775,0,779.15
0.85285,0.44146,0.70692,0.90232,0.74815,0.47644,0.51704,0.83484,0.8572,0.78698,1,0.77372,0.77952,0.81795,0,781.53
0.84403,0.43655,0.69895,0.8925,0.74069,0.47142,0.51061,0.82605,0.84815,0.77863,0.99009,0.76636,0.77103,0.81017,0,783.91
0.82177,0.42519,0.67949,0.8678,0.72258,0.45881,0.4964,0.80626,0.82699,0.75722,0.96291,0.74606,0.75213,0.79074,0,786.3
0.78624,0.40635,0.64967,0.82993,0.69043,0.43876,0.47496,0.77059,0.78985,0.72484,0.92053,0.7132,0.71868,0.75712,0,788.68
0.77723,0.40097,0.64227,0.81938,0.68113,0.43319,0.47017,0.75908,0.77798,0.7163,0.91053,0.70342,0.70795,0.74513,0,791.06
0.78599,0.40562,0.64968,0.8287,0.69021,0.43798,0.47492,0.76813,0.78761,0.72431,0.91942,0.71205,0.71759,0.75496,0,793.44
0.77464,0.39953,0.63958,0.81625,0.68035,0.43156,0.46775,0.75791,0.77558,0.71452,0.90728,0.70079,0.70814,0.74577,0,795.82
0.7794,0.40183,0.6432,0.82008,0.68462,0.4338,0.47066,0.76229,0.78009,0.71822,0.91096,0.70465,0.71233,0.74941,0,798.21
0.76128,0.39254,0.628,0.80066,0.66896,0.42359,0.45985,0.74554,0.76225,0.70189,0.89002,0.68848,0.69717,0.73397,0,800.59
0.75802,0.39031,0.62577,0.79722,0.66492,0.42161,0.45877,0.73992,0.75611,0.69909,0.88549,0.68448,0.69088,0.72811,0,802.97
0.78032,0.40175,0.64465,0.82014,0.685,0.43381,0.47242,0.76115,0.77779,0.71971,0.91215,0.70347,0.71219,0.74972,0,805.35
0.77283,0.39892,0.63767,0.81096,0.68164,0.4299,0.46703,0.75743,0.77409,0.71055,0.90079,0.70102,0.70991,0.74693,0,807.73
0.72553,0.37576,0.59797,0.76153,0.64252,0.40442,0.43762,0.71461,0.72953,0.66758,0.84636,0.66072,0.66878,0.70519,0,810.12
0.63446,0.33047,0.52183,0.66523,0.56591,0.35441,0.38173,0.62962,0.64335,0.58279,0.73873,0.58204,0.58969,0.62189,0,812.5
0.52963,0.27618,0.43575,0.55558,0.47096,0.29669,0.3203,0.52433,0.53404,0.48837,0.61654,0.48375,0.49002,0.51823,0,814.88
0.51196,0.2651,0.42274,0.53804,0.44984,0.28617,0.31211,0.49992,0.50816,0.4738,0.59479,0.46097,0.46722,0.4935,0,817.26
0.57779,0.29768,0.47829,0.60694,0.5061,0.32217,0.35272,0.56061,0.56977,0.53557,0.67306,0.51802,0.52446,0.55397,0,819.64
0.55498,0.28951,0.45756,0.58112,0.4941,0.3108,0.33653,0.54977,0.55862,0.51137,0.6448,0.50638,0.51542,0.54446,0,822.03
0.5966,0.30698,0.49544,0.62579,0.52107,0.3319,0.3662,0.57694,0.58434,0.55436,0.69445,0.53293,0.53793,0.56938,0,824.41
0.61939,0.32269,0.51226,0.64737,0.55159,0.34685,0.37632,0.61069,0.62056,0.5717,0.71807,0.56369,0.57276,0.60596,0,826.79
0.60038,0.31194,0.49765,0.6273,0.53109,0.33593,0.36708,0.58851,0.59515,0.5559,0.69643,0.54118,0.54925,0.58243,0,829.17
0.62016,0.32259,0.51446,0.64698,0.5499,0.34726,0.37952,0.60861,0.61459,0.57478,0.7183,0.56098,0.56832,0.60263,0,831.54
0.65161,0.33835,0.54196,0.6793,0.57647,0.3647,0.40009,0.63673,0.6427,0.60407,0.75538,0.58724,0.5963,0.63129,0,833.92
0.69362,0.36089,0.57687,0.72177,0.61605,0.38876,0.42507,0.68099,0.6863,0.64345,0.80371,0.62752,0.63592,0.67304,0,836.3
0.71989,0.37495,0.5993,0.74872,0.64089,0.40411,0.44187,0.70665,0.71195,0.66749,0.83219,0.65138,0.66021,0.70103,0,838.67
0.73631,0.38395,0.6131,0.76495,0.65672,0.41348,0.45203,0.72465,0.7298,0.6829,0.85155,0.66703,0.67782,0.71804,0,841.05
0.74591,0.38887,0.62164,0.774,0.66534,0.41852,0.45811,0.73431,0.73837,0.69145,0.86148,0.67653,0.68757,0.72794,0,843.43
0.75933,0.3965,0.63329,0.78733,0.67846,0.4267,0.46701,0.74814,0.75154,0.70404,0.87703,0.69056,0.69938,0.74295,0,845.8
0.74664,0.39098,0.62195,0.77282,0.67013,0.41977,0.45794,0.73799,0.74184,0.69031,0.86216,0.6808,0.69036,0.73258,0,848.18
0.72735,0.38109,0.6065,0.75355,0.65154,0.40947,0.4478,0.71781,0.72028,0.67471,0.83869,0.66191,0.6712,0.71141,0,850.56
0.70395,0.37034,0.58617,0.72827,0.63428,0.39731,0.4328,0.69777,0.70087,0.65142,0.81145,0.64382,0.65329,0.69374,0,852.93
0.70819,0.3701,0.59203,0.73383,0.63103,0.39868,0.43824,0.69445,0.69427,0.65887,0.81799,0.63937,0.64852,0.68973,0,855.31
0.75329,0.39494,0.62897,0.77867,0.67534,0.42456,0.46437,0.74292,0.74408,0.69797,0.869,0.68351,0.69469,0.73872,0,857.68
0.75355,0.39545,0.62938,0.77858,0.67634,0.42477,0.46533,0.74386,0.74357,0.69893,0.86746,0.68589,0.69576,0.73848,0,860.06
0.75611,0.39723,0.63161,0.78038,0.67914,0.4267,0.46685,0.74736,0.74614,0.70135,0.87156,0.68851,0.69933,0.74147,0,862.44
0.72375,0.3825,0.6032,0.74542,0.6548,0.40951,0.4466,0.71914,0.71948,0.66983,0.83318,0.6628,0.67508,0.71595,0,864.81
0.7092,0.37323,0.59372,0.73221,0.63606,0.40084,0.44056,0.69916,0.69647,0.6587,0.8162,0.64233,0.65284,0.69286,0,867.19
0.74131,0.39048,0.62025,0.76376,0.66697,0.41931,0.4597,0.73122,0.73045,0.68889,0.85507,0.67449,0.68512,0.72882,0,869.57
0.74179,0.39194,0.62074,0.76318,0.66873,0.42075,0.46023,0.73436,0.7315,0.68847,0.85411,0.67488,0.68653,0.73173,0,871.94
0.73451,0.38858,0.61481,0.75549,0.66271,0.4163,0.45652,0.7276,0.72387,0.68224,0.84473,0.67007,0.67958,0.72347,0,874.32
0.73277,0.38787,0.61437,0.75346,0.66195,0.41523,0.45599,0.72629,0.72257,0.67995,0.8434,0.66848,0.6778,0.72353,0,876.7
0.72475,0.38475,0.60763,0.74425,0.65606,0.41183,0.45166,0.7191,0.71546,0.67183,0.83252,0.66186,0.67193,0.71641,0,879.07
0.71781,0.3814,0.6022,0.7369,0.6494,0.40834,0.44807,0.71161,0.70636,0.66662,0.82457,0.65473,0.66526,0.70664,0,881.45
0.7189,0.3829,0.60395,0.7372,0.65267,0.40914,0.44946,0.71417,0.709,0.66747,0.82618,0.65836,0.66663,0.71305,0,883.83
0.70327,0.37524,0.5911,0.72058,0.63883,0.40081,0.44035,0.69849,0.69224,0.65375,0.80802,0.64325,0.65302,0.6971,0,886.2
0.70325,0.37606,0.59182,0.72058,0.63922,0.40179,0.4414,0.69929,0.69263,0.65485,0.80854,0.64263,0.65125,0.69812,0,888.58
0.68105,0.3664,0.57294,0.69662,0.623,0.38991,0.42746,0.68167,0.67447,0.63238,0.78095,0.62823,0.63569,0.68261,0,890.96
0.60218,0.32728,0.50581,0.61509,0.55561,0.34723,0.37758,0.60862,0.60273,0.55863,0.68844,0.55935,0.56867,0.6097,0,893.33
0.48887,0.26812,0.41061,0.49906,0.45267,0.28364,0.30783,0.49611,0.49069,0.45343,0.55764,0.45561,0.46206,0.49868,0,895.71
0.41583,0.22886,0.35079,0.42588,0.3844,0.2425,0.26372,0.41996,0.41517,0.38834,0.4763,0.38466,0.3925,0.42263,0,898.08
0.39877,0.2188,0.3378,0.40881,0.36421,0.23225,0.2559,0.39907,0.39079,0.37501,0.45607,0.36408,0.36871,0.3987,0,900.46
0.47459,0.257,0.40414,0.48716,0.4273,0.27419,0.30655,0.46675,0.45695,0.44837,0.54475,0.42653,0.4325,0.46553,0,902.84
0.50192,0.27666,0.42437,0.51261,0.46572,0.29325,0.31885,0.50775,0.50067,0.46754,0.57359,0.46837,0.47164,0.51137,0,905.21
0.40335,0.22483,0.341,0.41066,0.37498,0.23734,0.25764,0.41049,0.4041,0.37617,0.45773,0.376,0.3807,0.41331,0,907.59
0.39345,0.21896,0.33522,0.40264,0.36067,0.23196,0.25455,0.39366,0.3858,0.37029,0.44897,0.36019,0.36276,0.39431,0,909.97
0.38489,0.21705,0.32726,0.39324,0.35778,0.22901,0.24929,0.3892,0.38342,0.36162,0.43869,0.35654,0.36095,0.39357,0,912.34
0.36309,0.20582,0.30974,0.37119,0.33623,0.2173,0.2374,0.36564,0.35854,0.3418,0.4144,0.33576,0.33867,0.36986,0,914.73
0.37818,0.21325,0.32419,0.38725,0.34715,0.2259,0.24919,0.37827,0.36736,0.3578,0.43106,0.34714,0.34672,0.38091,0,917.11
0.45737,0.25602,0.39327,0.46715,0.4201,0.27194,0.29965,0.45536,0.44351,0.43267,0.52149,0.41817,0.42016,0.45785,0,919.5
0.46363,0.2628,0.39725,0.47128,0.43402,0.27695,0.30278,0.47164,0.46019,0.43525,0.52547,0.43069,0.43521,0.47535,0,921.88
0.42813,0.24506,0.36772,0.43481,0.40135,0.25821,0.28258,0.43512,0.42361,0.40388,0.48593,0.39895,0.40094,0.44064,0,924.27
0.38342,0.22393,0.32912,0.38945,0.3656,0.23461,0.25329,0.39759,0.38695,0.3611,0.4336,0.36596,0.36742,0.39975,0,926.65
0.24807,0.15116,0.21325,0.25214,0.24318,0.15654,0.16528,0.26311,0.2559,0.23293,0.27499,0.24219,0.24521,0.27079,0,929.03
0.14233,0.093548,0.12472,0.14615,0.14225,0.096129,0.10042,0.15263,0.14945,0.13417,0.15589,0.14369,0.1441,0.15768,0,931.42
0.094198,0.064897,0.084652,0.10003,0.091301,0.066881,0.071231,0.097855,0.094813,0.090762,0.10462,0.092283,0.092258,0.10099,0,933.8
0.097821,0.067202,0.089079,0.10342,0.093343,0.069795,0.075937,0.099308,0.096137,0.095112,0.10715,0.092796,0.090395,0.10138,0,936.19
0.15045,0.095565,0.13663,0.15634,0.13982,0.10073,0.11143,0.15,0.14306,0.14757,0.16743,0.13842,0.13566,0.15062,0,938.57
0.16131,0.10504,0.14376,0.16623,0.15736,0.10928,0.11713,0.1689,0.1619,0.15532,0.17936,0.15624,0.15561,0.1741,0,940.96
0.13667,0.09113,0.12311,0.14099,0.13248,0.095428,0.10092,0.14212,0.13546,0.13396,0.1514,0.1323,0.13154,0.1474,0,943.34
0.13402,0.089959,0.12187,0.13787,0.1291,0.09395,0.10082,0.13857,0.13005,0.13063,0.14768,0.12825,0.12315,0.14098,0,945.73
0.14654,0.098342,0.13305,0.15097,0.14182,0.10322,0.11131,0.15263,0.14293,0.14437,0.16208,0.14145,0.13622,0.15406,0,948.11
0.15174,0.1028,0.13855,0.15448,0.15016,0.10711,0.11566,0.15864,0.14945,0.14975,0.1655,0.14562,0.14449,0.16448,0,950.49
0.15205,0.10372,0.14047,0.15537,0.14986,0.10757,0.11792,0.15893,0.14991,0.14923,0.16894,0.14637,0.14581,0.16011,0,952.88
0.16463,0.11243,0.15195,0.16672,0.16256,0.11766,0.1275,0.17312,0.16018,0.16219,0.1817,0.15738,0.15717,0.17456,0,955.26
0.18286,0.12471,0.16922,0.18381,0.18307,0.13047,0.14192,0.19369,0.17997,0.18145,0.20387,0.17968,0.17345,0.19963,0,957.65
0.18939,0.12945,0.1767,0.18932,0.18797,0.13435,0.14678,0.1995,0.18292,0.18936,0.20859,0.18411,0.17989,0.20884,0,960.03
0.22083,0.15139,0.2065,0.21986,0.22194,0.15692,0.17193,0.2359,0.21549,0.21912,0.24541,0.21566,0.21122,0.23761,0,962.42
0.24105,0.16365,0.22424,0.23916,0.24235,0.17129,0.18807,0.25651,0.23501,0.23659,0.26672,0.23686,0.23261,0.26319,0,964.8
0.31024,0.2072,0.29141,0.30511,0.30789,0.21661,0.24127,0.32703,0.29654,0.31048,0.34634,0.29549,0.28775,0.33389,0,967.19
0.3707,0.24752,0.34556,0.36125,0.37742,0.25606,0.28221,0.39927,0.36272,0.36672,0.41396,0.36459,0.35508,0.40868,0,969.57
0.35737,0.24276,0.3326,0.34933,0.36885,0.25211,0.27256,0.39002,0.35846,0.3531,0.39774,0.35694,0.34919,0.4029,0,971.96
0.32042,0.22019,0.29869,0.31217,0.32923,0.22589,0.24698,0.34617,0.31879,0.31671,0.35459,0.3184,0.31253,0.35972,0,974.34
0.34112,0.23093,0.31963,0.33368,0.34682,0.24051,0.26437,0.36631,0.33399,0.34042,0.37952,0.33187,0.33034,0.37562,0,976.72

